Incremental Sparse TFIDF & Incremental Similarity with Bipartite Graphs

In this report, we experimented with several concepts regarding text streams analysis. We tested an implementation of Incremental Sparse TF-IDF (IS-TFIDF) and Incremental Cosine Similarity (ICS) with the use of bipartite graphs. We are using bipartite graphs - one type of node are documents, and the other type of nodes are words - to know what documents are affected with a word arrival at the stream (the neighbors of the word in the graph). Thus, with this information, we leverage optimized algorithms used for graph-based applications. The concept is similar to, for example, the use of hash tables or other computer science concepts used for fast access to information in memory.

==> images/data/results_Inesc_cum_time.txt <==
step;batch;IS-TFIDF & ICS
1;0.261;0.524
2;0.338;1.480
3;0.451;2.362
4;0.738;3.306
5;1.007;4.375
6;1.396;5.560
7;1.938;6.856
8;2.672;8.250
9;3.652;9.816
10;4.907;11.398
11;6.484;13.180
12;8.362;15.108
13;10.561;17.221
14;13.235;19.548
15;16.548;21.905
16;20.489;24.483
17;24.895;27.160
18;30.027;29.970
19;35.950;33.059
20;42.915;36.214
21;50.855;39.646
22;59.719;43.362



















==> images/data/results_Inesc_elapsed_time.txt <==
step;batch;IS-TFIDF & ICS
1;0.261;0.524
2;0.077;0.956
3;0.113;0.882
4;0.287;0.944
5;0.269;1.069
6;0.389;1.185
7;0.542;1.296
8;0.734;1.394
9;0.98;1.566
10;1.255;1.582
11;1.577;1.782
12;1.878;1.928
13;2.199;2.113
14;2.674;2.327
15;3.313;2.357
16;3.941;2.578
17;4.406;2.677
18;5.132;2.810
19;5.923;3.089
20;6.965;3.155
21;7.94;3.432
22;8.864;3.716
























==> images/data/results_Inesc_speedup.txt <==
step;speedup
1;0.4980916
2;0.2283784
3;0.1909399
4;0.2232305
5;0.2301714
6;0.2510791
7;0.2826721
8;0.3238788
9;0.3720456
10;0.4305141
11;0.4919575
12;0.5534816
13;0.6132629
14;0.6770514
15;0.7554440
16;0.8368664
17;0.9166053
18;1.0019019
19;1.0874497
20;1.1850389
21;1.2827271
22;1.3772197



          























==> images/data/results_Reuters_cum_time.txt <==
step;batch;IS-TFIDF & ICS
1;15.079;24.225
2;30.366;38.578
3;45.731;47.581
4;61.163;52.667
5;76.584;57.707
6;92.107;65.060









     

==> images/data/results_Reuters_elapsed_time.txt <==
step;batch;IS-TFIDF & ICS
1;15.079;24.225
2;15.287;14.353
3;15.365;9.003
4;15.432;5.086
5;15.421;5.040
6;15.523;7.353










==> images/data/results_Reuters_speedup.txt <==
step;speedup
1;0.6224561
2;0.7871326
3;0.9611189
4;1.1613154
5;1.3271180
6;1.4157239








